IPOD: Intensive Point-based Object Detector for Point Cloud

We present a novel 3D object detection framework, named IPOD, based on raw point cloud. It seeds object proposal for each point, which is the basic element. This paradigm provides us with high recall and high fidelity of information, leading to a suitable way to process point cloud data. We design an end-to-end trainable architecture, where features of all points within a proposal are extracted from the backbone network and achieve a proposal feature for final bounding inference. These features with both context information and precise point cloud coordinates yield improved performance. We conduct experiments on KITTI dataset, evaluating our performance in terms of 3D object detection, Bird's Eye View (BEV) detection and 2D object detection. Our method accomplishes new state-of-the-art , showing great advantage on the hard set.

==> egbib_copy.txt <==
@string{CVPR = "IEEE Conference on Computer Vision and Pattern Recognition (CVPR)"}
@string{ICCV = "ICCV"}
@string{ECCV = "ECCV"}
@string{ACCV = "ACCV"}
@string{BMVC = "BMVC"}
@string{SIGGRAPH = "ACM SIGGRAPH"}
@string{ICIP = "ICIP"}
@string{PAMI = "PAMI"}
@string{ICPR = "ICPR"}
@string{ICML = "ICML"}
@string{IJCV = "IJCV"}
@string{JOSA = "Journal of the Optical Society of America (JOSA)"}
@string{TIP = "IEEE Transactions on Image Processing (TIP)"}
@string{TOG = "ACM Transactions on Graphics (TOG)"}
@string{CVIU = "Computer Vision and Image Understanding (CVIU)"}
@string{IJCAI = "International Joint Conference on Artificial Intelligence (IJCAI)"}
@string{EMMCVPR = "International Conference on Energy Minimization Methods in Computer Vision and Pattern Recognition (EMMCVPR)"}
@string{NIPS = "NIPS"}
@string{ICRA = "ICRA"}

@article{Tensorflow,
  author    = {Mart{\'{\i}}n Abadi and
               Ashish Agarwal and
               Paul Barham and
               Eugene Brevdo and
               Zhifeng Chen and
               Craig Citro and
               Gregory S. Corrado and
               Andy Davis and
               Jeffrey Dean and
               Matthieu Devin and
               Sanjay Ghemawat and
               Ian J. Goodfellow and
               Andrew Harp and
               Geoffrey Irving and
               Michael Isard and
               Yangqing Jia and
               Rafal J{\'{o}}zefowicz and
               Lukasz Kaiser and
               Manjunath Kudlur and
               Josh Levenberg and
               Dan Man{\'{e}} and
               Rajat Monga and
               Sherry Moore and
               Derek Gordon Murray and
               Chris Olah and
               Mike Schuster and
               Jonathon Shlens and
               Benoit Steiner and
               Ilya Sutskever and
               Kunal Talwar and
               Paul A. Tucker and
               Vincent Vanhoucke and
               Vijay Vasudevan and
               Fernanda B. Vi{\'{e}}gas and
               Oriol Vinyals and
               Pete Warden and
               Martin Wattenberg and
               Martin Wicke and
               Yuan Yu and
               Xiaoqiang Zheng},
  title     = {TensorFlow: Large-Scale Machine Learning on Heterogeneous Distributed
               Systems},
  journal   = {CoRR},
  year      = {2016}
}

@inproceedings{Monocular,
  author    = {Xiaozhi Chen and
               Kaustav Kundu and
               Ziyu Zhang and
               Huimin Ma and
               Sanja Fidler and
               Raquel Urtasun},
  title     = {Monocular 3D Object Detection for Autonomous Driving},
  booktitle = {CVPR},
  year      = {2016}
}

@inproceedings{ObjectProposals3D,
  author    = {Xiaozhi Chen and
               Kaustav Kundu and
               Yukun Zhu and
               Andrew G. Berneshawi and
               Huimin Ma and
               Sanja Fidler and
               Raquel Urtasun},
  title     = {3D Object Proposals for Accurate Object Class Detection},
  booktitle = {NIPS},
  year      = {2015}
}

@inproceedings{MV3D,
  author    = {Xiaozhi Chen and
               Huimin Ma and
               Ji Wan and
               Bo Li and
               Tian Xia},
  title     = {Multi-view 3D Object Detection Network for Autonomous Driving},
  booktitle = {CVPR},
  year      = {2017}
}

@inproceedings{AmodelDetection,
  author    = {Zhuo Deng and
               Longin Jan Latecki},
  title     = {Amodal Detection of 3D Objects: Inferring 3D Bounding Boxes from 2D
               Ones in RGB-Depth Images},
  booktitle = {CVPR},
  year      = {2017}
}

@article{DSSD,
  author    = {Cheng{-}Yang Fu and
               Wei Liu and
               Ananth Ranga and
               Ambrish Tyagi and
               Alexander C. Berg},
  title     = {{DSSD} : Deconvolutional Single Shot Detector},
  journal   = {CoRR},
  year      = {2017}
}

@article{KITTIDATASET1,
  author    = {Andreas Geiger and
               Philip Lenz and
               Christoph Stiller and
               Raquel Urtasun},
  title     = {Vision meets robotics: The {KITTI} dataset},
  journal   = {I. J. Robotics Res.},
  year      = {2013}
}

@inproceedings{KITTIDATASET2,
  author    = {Andreas Geiger and
               Philip Lenz and
               Raquel Urtasun},
  title     = {Are we ready for autonomous driving? The {KITTI} vision benchmark
               suite},
  booktitle = {CVPR},
  year      = {2012}
}

@article{FASTERRCNN,
  author    = {Shaoqing Ren and
               Kaiming He and
               Ross B. Girshick and
               Jian Sun},
  title     = {Faster {R-CNN:} Towards Real-Time Object Detection with Region Proposal
               Networks},
  journal   = {CoRR},
  year      = {2015}
}

@inproceedings{FASTRCNN,
  author    = {Ross B. Girshick},
  title     = {Fast {R-CNN}},
  booktitle = {ICCV},
  year      = {2015}
}

@inproceedings{MultiViewRandomForest,
  author    = {Alejandro Gonz{\'{a}}lez and
               Gabriel Villalonga and
               Jiaolong Xu and
               David V{\'{a}}zquez and
               Jaume Amores and
               Antonio M. L{\'{o}}pez},
  title     = {Multiview random forest of local experts combining {RGB} and {LIDAR}
               data for pedestrian detection},
  booktitle = {IV},
  year      = {2015}
}

@inproceedings{PedestrianDetectionCombine,
  author    = {Cristiano Premebida and
               Jo{\~{a}}o Carreira and
               Jorge Batista and
               Urbano Nunes},
  title     = {Pedestrian detection combining {RGB} and dense {LIDAR} data},
  booktitle = {ICoR},
  year      = {2014}
}

@inproceedings{SPPNET,
  author    = {Kaiming He and
               Xiangyu Zhang and
               Shaoqing Ren and
               Jian Sun},
  title     = {Spatial Pyramid Pooling in Deep Convolutional Networks for Visual
               Recognition},
  booktitle = {ECCV},
  year      = {2014}
}

@inproceedings{Multiple3Dtracking,
  author    = {Youngmin Park and
               Vincent Lepetit and
               Woontack Woo},
  title     = {Multiple 3D Object tracking for augmented reality},
  booktitle = {ISMAR},
  year      = {2008}
}

@inproceedings{RCNN,
  author    = {Ross B. Girshick and
               Jeff Donahue and
               Trevor Darrell and
               Jitendra Malik},
  title     = {Rich Feature Hierarchies for Accurate Object Detection and Semantic
               Segmentation},
  booktitle = {CVPR},
  year      = {2014}
}

@inproceedings{MASKRCNN,
  author    = {Kaiming He and
               Georgia Gkioxari and
               Piotr Doll{\'{a}}r and
               Ross B. Girshick},
  title     = {Mask {R-CNN}},
  booktitle = {ICCV},
  year      = {2017}
}

@inproceedings{STN,
  author    = {Max Jaderberg and
               Karen Simonyan and
               Andrew Zisserman and
               Koray Kavukcuoglu},
  title     = {Spatial Transformer Networks},
  booktitle = {NIPS},
  year      = {2015}
}

@inproceedings{ObjectDetection3Dfrom2D,
  author    = {Jean Lahoud and
               Bernard Ghanem},
  title     = {2D-Driven 3D Object Detection in {RGB-D} Images},
  booktitle = {ICCV},
  year      = {2017}
}

@inproceedings{FPN,
  author    = {Tsung{-}Yi Lin and
               Piotr Doll{\'{a}}r and
               Ross B. Girshick and
               Kaiming He and
               Bharath Hariharan and
               Serge J. Belongie},
  title     = {Feature Pyramid Networks for Object Detection},
  booktitle = {CVPR},
  year      = {2017}
}

@inproceedings{FocalLoss,
  author    = {Tsung{-}Yi Lin and
               Priya Goyal and
               Ross B. Girshick and
               Kaiming He and
               Piotr Doll{\'{a}}r},
  title     = {Focal Loss for Dense Object Detection},
  booktitle = {ICCV},
  year      = {2017}
}
@inproceedings{SSD,
  author    = {Wei Liu and
               Dragomir Anguelov and
               Dumitru Erhan and
               Christian Szegedy and
               Scott E. Reed and
               Cheng{-}Yang Fu and
               Alexander C. Berg},
  title     = {{SSD:} Single Shot MultiBox Detector},
  booktitle = {ECCV},
  year      = {2016}
}

@inproceedings{VoxNet,
  author    = {Daniel Maturana and
               Sebastian Scherer},
  title     = {VoxNet: {A} 3D Convolutional Neural Network for real-time object recognition},
  booktitle = {IROS},
  year      = {2015}
}

@inproceedings{FullyConvolutionNetworkForVehicle,
  author    = {Bo Li},
  title     = {3D fully convolutional network for vehicle detection in point cloud},
  booktitle = {IROS},
  year      = {2017}
}

@inproceedings{Vote3Deep,
  author    = {Martin Engelcke and
               Dushyant Rao and
               Dominic Zeng Wang and
               Chi Hay Tong and
               Ingmar Posner},
  title     = {Vote3Deep: Fast object detection in 3D point clouds using efficient
               convolutional neural networks},
  booktitle = {ICRA},
  year      = {2017}
}

@inproceedings{VotetoVote,
  author    = {Dominic Zeng Wang and
               Ingmar Posner},
  title     = {Voting for Voting in Online Point Cloud Object Detection},
  booktitle = {Robotics: Science and Systems XI},
  year      = {2015}
}

@inproceedings{POINTNET,
  author    = {Charles Ruizhongtai Qi and
               Hao Su and
               Kaichun Mo and
               Leonidas J. Guibas},
  title     = {PointNet: Deep Learning on Point Sets for 3D Classification and Segmentation},
  booktitle = {CVPR},
  year      = {2017}
}

@inproceedings{POINTNET2,
  author    = {Charles Ruizhongtai Qi and
               Li Yi and
               Hao Su and
               Leonidas J. Guibas},
  title     = {PointNet++: Deep Hierarchical Feature Learning on Point Sets in a
               Metric Space},
  booktitle = {NIPS},
  year      = {2017}
}

@article{POINTSIFT,
  author    = {Mingyang Jiang and
               Yiran Wu and
               Cewu Lu},
  title     = {PointSIFT: {A} SIFT-like Network Module for 3D Point Cloud Semantic
               Segmentation},
  journal   = {CoRR},
  year      = {2018}
}

@article{POINTCNN,
  author    = {Yangyan Li and
               Rui Bu and
               Mingchao Sun and
               Baoquan Chen},
  title     = {PointCNN},
  journal   = {CoRR},
  year      = {2018}
}

@article{SONET,
  author    = {Jiaxin Li and
               Ben M. Chen and
               Gim Hee Lee},
  title     = {SO-Net: Self-Organizing Network for Point Cloud Analysis},
  journal   = {CoRR},
  year      = {2018}
}

@inproceedings{RRC,
  author    = {Jimmy S. J. Ren and
               Xiaohao Chen and
               Jianbo Liu and
               Wenxiu Sun and
               Jiahao Pang and
               Qiong Yan and
               Yu{-}Wing Tai and
               Li Xu},
  title     = {Accurate Single Stage Detector Using Recurrent Rolling Convolution},
  booktitle = {CVPR},
  year      = {2017}
}

@article{DeepConvolutionForLargeImage,
  author    = {Karen Simonyan and
               Andrew Zisserman},
  title     = {Very Deep Convolutional Networks for Large-Scale Image Recognition},
  journal   = {CoRR},
  year      = {2014}
}

% segmentation
@inproceedings{CITYSCAPE,
  author    = {Marius Cordts and
               Mohamed Omran and
               Sebastian Ramos and
               Timo Rehfeld and
               Markus Enzweiler and
               Rodrigo Benenson and
               Uwe Franke and
               Stefan Roth and
               Bernt Schiele},
  title     = {The Cityscapes Dataset for Semantic Urban Scene Understanding},
  booktitle = {CVPR},
  year      = {2016}
}

@article{DEEPLAB,
  author    = {Liang{-}Chieh Chen and
               George Papandreou and
               Iasonas Kokkinos and
               Kevin Murphy and
               Alan L. Yuille},
  title     = {DeepLab: Semantic Image Segmentation with Deep Convolutional Nets,
               Atrous Convolution, and Fully Connected CRFs},
  journal   = {{IEEE} Trans. Pattern Anal. Mach. Intell.},
  year      = {2018}
}

@article{Deeplabv1,
  author    = {Liang{-}Chieh Chen and
               George Papandreou and
               Iasonas Kokkinos and
               Kevin Murphy and
               Alan L. Yuille},
  title     = {Semantic Image Segmentation with Deep Convolutional Nets and Fully
               Connected CRFs},
  journal   = {CoRR},
  year      = {2014}
}

@article{DilatedConvolution,
  author    = {Liang{-}Chieh Chen and
               George Papandreou and
               Florian Schroff and
               Hartwig Adam},
  title     = {Rethinking Atrous Convolution for Semantic Image Segmentation},
  journal   = {CoRR},
  year      = {2017}
}

@inproceedings{Deeplabv2,
  author    = {Liang{-}Chieh Chen and
               Yukun Zhu and
               George Papandreou and
               Florian Schroff and
               Hartwig Adam},
  title     = {Encoder-Decoder with Atrous Separable Convolution for Semantic Image
               Segmentation},
  booktitle = {ECCV},
  year      = {2018}
}

@article{ParseNet,
  author    = {Wei Liu and
               Andrew Rabinovich and
               Alexander C. Berg},
  title     = {ParseNet: Looking Wider to See Better},
  journal   = {CoRR},
  year      = {2015}
}

@inproceedings{PSPNET,
  author    = {Hengshuang Zhao and
               Jianping Shi and
               Xiaojuan Qi and
               Xiaogang Wang and
               Jiaya Jia},
  title     = {Pyramid Scene Parsing Network},
  booktitle = {CVPR},
  year      = {2017}
}

@inproceedings{XCEPTION,
  author    = {Fran{\c{c}}ois Chollet},
  title     = {Xception: Deep Learning with Depthwise Separable Convolutions},
  booktitle = {CVPR},
  year      = {2017}
}

@article{DEFORMABLECONV,
  author    = {Jifeng Dai and
               Haozhi Qi and
               Yuwen Xiong and
               Yi Li and
               Guodong Zhang and
               Han Hu and
               Yichen Wei},
  title     = {Deformable Convolutional Networks},
  journal   = {CoRR},
  year      = {2017}
}

@inproceedings{3DMV,
  author    = {Angela Dai and
               Matthias Nie{\ss}ner},
  title     = {3DMV: Joint 3D-Multi-view Prediction for 3D Semantic Scene Segmentation},
  booktitle = {ECCV},
  year      = {2018}
}

@inproceedings{SQUEEZESEG,
  author    = {Bichen Wu and
               Alvin Wan and
               Xiangyu Yue and
               Kurt Keutzer},
  title     = {SqueezeSeg: Convolutional Neural Nets with Recurrent {CRF} for Real-Time
               Road-Object Segmentation from 3D LiDAR Point Cloud},
  booktitle = {ICRA},
  year      = {2018}
}

@inproceedings{SCANNET,
  author    = {Angela Dai and
               Angel X. Chang and
               Manolis Savva and
               Maciej Halber and
               Thomas A. Funkhouser and
               Matthias Nie{\ss}ner},
  title     = {ScanNet: Richly-Annotated 3D Reconstructions of Indoor Scenes},
  booktitle = {CVPR},
  year      = {2017}
}

@article{VOXELNET,
  author    = {Yin Zhou and
               Oncel Tuzel},
  title     = {VoxelNet: End-to-End Learning for Point Cloud Based 3D Object Detection},
  journal   = {CoRR},
  year      = {2017}
}

@inproceedings{BoxEstimationByDeeplearningAndGeometry,
  author    = {Arsalan Mousavian and
               Dragomir Anguelov and
               John Flynn and
               Jana Kosecka},
  title     = {3D Bounding Box Estimation Using Deep Learning and Geometry},
  booktitle = {CVPR},
  year      = {2017}
}

@article{AVOD,
  author    = {Jason Ku and
               Melissa Mozifian and
               Jungwook Lee and
               Ali Harakeh and
               Steven Lake Waslander},
  title     = {Joint 3D Proposal Generation and Object Detection from View Aggregation},
  journal   = {CoRR},
  year      = {2017}
}

@article{FPOINTNET,
  author    = {Charles Ruizhongtai Qi and
               Wei Liu and
               Chenxia Wu and
               Hao Su and
               Leonidas J. Guibas},
  title     = {Frustum PointNets for 3D Object Detection from {RGB-D} Data},
  journal   = {CoRR},
  year      = {2017}
}

@inproceedings{CONTFUSE,
  author    = {Ming Liang and
               Bin Yang and
               Shenlong Wang and
               Raquel Urtasun},
  title     = {Deep Continuous Fusion for Multi-sensor 3D Object Detection},
  booktitle = {ECCV},
  year      = {2018}
}


@misc{KITTI3DBENCHMARK,
  title     = {"Kitti 3d object detection benchmark"} ,
  howpublished = {\url{http://www.cvlibs.net/datasets/kitti/eval_object.php?obj_benchmark=3d}},
  year      = {2018}
}

@misc{KITTIBEVBENCHMARK,
  title     = {"Kitti bird's eye view object detection benchmark"} ,
  howpublished = {\url{http://www.cvlibs.net/datasets/kitti/eval_object.php?obj_benchmark=bev}},
  year      = {2018}
}

@misc{KITTI2DBENCHMARK,
  title     = {"Kitti 2d object detection benchmark"} ,
  howpublished = {\url{http://www.cvlibs.net/datasets/kitti/eval_object.php?obj_benchmark=2d}},
  year      = {2018}
}

@article{AdamOptimizer,
  author    = {Diederik P. Kingma and
               Jimmy Ba},
  title     = {Adam: {A} Method for Stochastic Optimization},
  journal   = {CoRR},
  year      = {2014},
}







